Impurity induced spin-orbit coupling in graphene

We study the effect of impurities in inducing spin-orbit coupling in graphene. We show that the sp3 distortion induced by an impurity can lead to a large increase in the spin-orbit coupling with a value comparable to the one found in diamond and other zinc-blende semiconductors. The spin-flip scattering produced by the impurity leads to spin scattering lengths of the order found in recent experiments. Our results indicate that the spin-orbit coupling can be controlled via the impurity coverage.

==> impurity_cross_section.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 146
%%HiResBoundingBox: 91.5625 3.1875 321.938 145.5
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Friday, December 19, 2008) (19:33:45)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 148.688 translate 1 -1 scale 150 dict begin /Mfixwid true def
/Mrot 0 def /Mpstart {
    MathPictureStart
} bind def /Mpend {
    MathPictureEnd
} bind def /Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def /Plain  /Courier findfont def /Bold   /Courier-Bold
findfont def /Italic /Courier-Oblique findfont def /MathPictureStart
{
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def /MathPictureEnd {
    grestore
} bind def /MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def /MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def /Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def /Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def /Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def /Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def /Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def /Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def /Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def /Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def /Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def /Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def /Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def /Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def /Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def /Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def /Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def /Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def /Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def /Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def /Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def /Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def /Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def /Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def /Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def /Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def /Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def /MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def /Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def /Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def /Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def /Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def /Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def /Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def /Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def /intop 0 def /inrht 0 def /inflag 0 def /outflag 0 def
/xadrht 0 def /xadlft 0 def /yadtop 0 def /yadbot 0 def /Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def /Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def /Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def /leadjust {
    (m) stringwidth pop
    .5 mul
} bind def /Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def /Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def /Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def /brotaux {
    neg
    exch
    neg
} bind def /Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def /Mabswid {
        Mabsproc
        setlinewidth
} bind def /Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def /MBeginOrig { Momatrix concat} bind def /MEndOrig {
Mgmatrix setmatrix} bind def /sampledsound where { pop} {
/sampledsound { exch pop exch 5 1 roll mul 4 idiv mul 2 idiv exch
pop exch /Mtempproc exch def { Mtempproc pop } repeat } bind def }
ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc {
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc {
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc {
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage {
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage {
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def /k { setcmykcolor} bind def /p { gsave} bind
def /r { setrgbcolor} bind def /w { setlinewidth} bind def /C {
curveto} bind def /F { fill} bind def /L { lineto} bind def /rL {
rlineto} bind def /P { grestore} bind def /s { stroke} bind def /S {
show} bind def /N {currentpoint 3 -1 roll show moveto} bind def /Msf
{ findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def /Mr { rmoveto} bind def /Mx {currentpoint exch
pop moveto} bind def /My {currentpoint pop exch moveto} bind def /X
{0 rmoveto} bind def /Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID
known{dup /UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop
false}ifelse {save true}{false}ifelse}{false}ifelse 20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def /FontName /Mathematica1 def /Encoding 256 array dup
0/NUL put dup 1/Eth put dup 2/eth put dup 3/Lslash put dup 4/lslash
put dup 5/Scaron put dup 6/scaron put dup 7/Yacute put dup 8/yacute
put dup 9/HT put dup 10/LF put dup 11/Thorn put dup 12/thorn put dup
13/CR put dup 14/Zcaron put dup 15/zcaron put dup 16/DLE put dup
17/DC1 put dup 18/DC2 put dup 19/DC3 put dup 20/DC4 put dup
21/onehalf put dup 22/onequarter put dup 23/onesuperior put dup
24/threequarters put dup 25/threesuperior put dup 26/twosuperior put
dup 27/brokenbar put dup 28/minus put dup 29/multiply put dup 30/RS
put dup 31/US put dup 32/Space put dup 33/Exclamation put dup
34/ForAll put dup 35/NumberSign put dup 36/Exists put dup 37/Percent
put dup 38/Ampersand put dup 39/SmallMember put dup 40/LParen put
dup 41/RParen put dup 42/Star put dup 43/Plus put dup 44/Comma put
dup 45/Minus put dup 46/Period put dup 47/Slash put dup 48/Zero put
dup 49/One put dup 50/Two put dup 51/Three put dup 52/Four put dup
53/Five put dup 54/Six put dup 55/Seven put dup 56/Eight put dup
57/Nine put dup 58/Colon put dup 59/SemiColon put dup 60/Less put
dup 61/Equal put dup 62/Greater put dup 63/Question put dup
64/TildeFullEqual put dup 65/CapAlpha put dup 66/CapBeta put dup
67/CapChi put dup 68/CapDelta put dup 69/CapEpsilon put dup
70/CapPhi put dup 71/CapGamma put dup 72/CapEta put dup 73/CapIota
put dup 74/CurlyTheta put dup 75/CapKappa put dup 76/CapLambda put
dup 77/CapMu put dup 78/CapNu put dup 79/CapOmicron put dup 80/CapPi
put dup 81/CapTheta put dup 82/CapRho put dup 83/CapSigma put dup
84/CapTau put dup 85/CapUpsilon put dup 86/FinalSigma put dup
87/CapOmega put dup 88/CapXi put dup 89/CapPsi put dup 90/CapZeta
put dup 91/LBracket put dup 92/Therefore put dup 93/RBracket put dup
94/Perpendicular put dup 95/Underbar put dup 96/Hat put dup 97/Alpha
put dup 98/Beta put dup 99/Chi put dup 100/Delta put dup 101/Epsilon
put dup 102/Phi put dup 103/Gamma put dup 104/Eta put dup 105/Iota
put dup 106/CurlyPhi put dup 107/Kappa put dup 108/Lambda put dup
109/Mu put dup 110/Nu put dup 111/Omicron put dup 112/Pi put dup
113/Theta put dup 114/Rho put dup 115/Sigma put dup 116/Tau put dup
117/Upsilon put dup 118/CurlyPi put dup 119/Omega put dup 120/Xi put
dup 121/Psi put dup 122/Zeta put dup 123/LBrace put dup 124/VertBar
put dup 125/RBrace put dup 126/Tilde put dup 127/DEL put dup
128/FractionBarExt put dup 129/EscapeChar put dup
130/SelectPlaceholder put dup 131/Placeholder put dup
132/Continuation put dup 133/Skeleton put dup 134/LSkeleton put dup
135/RSkeleton put dup 136/Spacer put dup 137/Cross put dup
138/DblEqual put dup 139/Grave put dup 140/Acute put dup
141/DoubleAcute put dup 142/OverTilde put dup 143/OverBar put dup
144/DblUpDownArrow put dup 145/DblUpExtens1 put dup
146/DblLongLArrow put dup 147/DblExtens put dup 148/DblLongRArrow
put dup 149/DblLRArrow2 put dup 150/DblLongLRArrow put dup
151/UpDownArrow put dup 152/LongLArrow put dup 153/LongRArrow put
dup 154/LongLRArrow put dup 155/ColonEqual put dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put dup 158/AtSign put dup
159/Solidmedsqr put dup 160/OverDot put dup 161/CurlyCapUpsilon put
dup 162/Prime put dup 163/LessEqual put dup 164/Fraction put dup
165/Infinity put dup 166/RuleDelayed put dup 167/ClubSuit put dup
168/DiamondSuit put dup 169/HeartSuit put dup 170/SpadeSuit put dup
171/LRArrow put dup 172/LArrow put dup 173/UpArrow put dup
174/RArrow put dup 175/DownArrow put dup 176/Degree put dup
177/PlusMinus put dup 178/DoublePrime put dup 179/GreaterEqual put
dup 180/Multiply put dup 181/Proportional put dup 182/PartialDiff
put dup 183/Bullet put dup 184/Divide put dup 185/NotEqual put dup
186/Equivalence put dup 187/Approxequal put dup 188/Ellipsis put dup
189/ArrowVertEx put dup 190/ArrowHorizEx put dup 191/CarriageReturn
put dup 192/Aleph put dup 193/IFraktur put dup 194/RFraktur put dup
195/Weierstrass put dup 196/CircleMultiply put dup 197/CirclePlus
put dup 198/EmptySet put dup 199/Union put dup 200/Intersection put
dup 201/ProperSuperset put dup 202/NbSpace put dup 203/NotSubset put
dup 204/ProperSubset put dup 205/ReflexSubset put dup 206/Element
put dup 207/NotElement put dup 208/Angle put dup 209/Gradient put
dup 210/RegTM put dup 211/Copyright put dup 212/TM put dup
213/Product put dup 214/Radical put dup 215/DotMath put dup
216/LogicalNot put dup 217/Wedge put dup 218/Vee put dup
219/DblLRArrow put dup 220/DblLArrow put dup 221/DblUpArrow put dup
222/DblRArrow put dup 223/DblDownArrow put dup 224/Lozenge put dup
225/LAngle put dup 226/Diffd put dup 227/Expe put dup 228/Imagi put
dup 229/Sum put dup 230/LParenTop put dup 231/LParenEx put dup
232/LParenBot put dup 233/LBracketTop put dup 234/LBracketEx put dup
235/LBracketBot put dup 236/LBraceTop put dup 237/LBraceMid put dup
238/LBraceBot put dup 239/BraceEx put dup 240/Slot put dup
241/RAngle put dup 242/Intergral put dup 243/IntegralTop put dup
244/IntegralEx put dup 245/IntegralBot put dup 246/RParenTop put dup
247/RParenEx put dup 248/RParenBot put dup 249/RBracketTop put dup
250/RBracketEx put dup 251/RBracketBot put dup 252/RBraceTop put dup
253/RBraceMid put dup 254/RBraceBot put dup 255/Wolf put
 readonly def
/PaintType 0 def /FontType 1 def /StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def /UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID
known{dup /UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop
false}ifelse {save true}{false}ifelse}{false}ifelse 20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def /FontName /Mathematica2 def /Encoding 256 array dup
0/NUL put dup 1/Eth put dup 2/eth put dup 3/Lslash put dup 4/lslash
put dup 5/Scaron put dup 6/scaron put dup 7/Yacute put dup 8/yacute
put dup 9/HT put dup 10/LF put dup 11/Thorn put dup 12/thorn put dup
13/CR put dup 14/Zcaron put dup 15/zcaron put dup 16/DLE put dup
17/DC1 put dup 18/DC2 put dup 19/DC3 put dup 20/DC4 put dup
21/onehalf put dup 22/onequarter put dup 23/onesuperior put dup
24/threequarters put dup 25/threesuperior put dup 26/twosuperior put
dup 27/brokenbar put dup 28/minus put dup 29/multiply put dup 30/RS
put dup 31/US put dup 32/Space put dup 33/Radical1Extens put dup
34/Radical2 put dup 35/Radical2Extens put dup 36/Radical3 put dup
37/Radical3Extens put dup 38/Radical4 put dup 39/Radical4Extens put
dup 40/Radical5 put dup 41/Radical5VertExtens put dup 42/Radical5Top
put dup 43/Radical5Extens put dup 44/FixedFreeRadical1 put dup
45/FixedFreeRadical2 put dup 46/FixedFreeRadical3 put dup
47/FixedFreeRadical4 put dup 48/TexRad1 put dup 49/TexRad2 put dup
50/TexRad3 put dup 51/TexRad4 put dup 52/TexRad5 put dup
53/TexRad5VertExt put dup 54/TexRad5Top put dup 55/TexRadExtens put
dup 56/LBrace1 put dup 57/LBrace2 put dup 58/LBrace3 put dup
59/LBrace4 put dup 60/RBrace1 put dup 61/RBrace2 put dup 62/RBrace3
put dup 63/RBrace4 put dup 64/LBracket1 put dup 65/LBracket2 put dup
66/LBracket3 put dup 67/LBracket4 put dup 68/RBracket1 put dup
69/RBracket2 put dup 70/RBracket3 put dup 71/RBracket4 put dup
72/LParen1 put dup 73/LParen2 put dup 74/LParen3 put dup 75/LParen4
put dup 76/RParen1 put dup 77/RParen2 put dup 78/RParen3 put dup
79/RParen4 put dup 80/DblLBracket1 put dup 81/DblLBracket2 put dup
82/DblLBracket3 put dup 83/DblLBracket4 put dup 84/DblRBracket1 put
dup 85/DblRBracket2 put dup 86/DblRBracket3 put dup 87/DblRBracket4
put dup 88/LAngleBracket1 put dup 89/LAngleBracket2 put dup
90/LAngleBracket3 put dup 91/LAngleBracket4 put dup
92/RAngleBracket1 put dup 93/RAngleBracket2 put dup
94/RAngleBracket3 put dup 95/RAngleBracket4 put dup 96/LCeiling1 put
dup 97/LCeiling2 put dup 98/LCeiling3 put dup 99/LCeiling4 put dup
100/LFloor1 put dup 101/LFloor2 put dup 102/LFloor3 put dup
103/LFloor4 put dup 104/LFlrClngExtens put dup 105/LParenTop put dup
106/LParenExtens put dup 107/LParenBottom put dup 108/LBraceTop put
dup 109/LBraceMiddle put dup 110/LBraceBottom put dup
111/BraceExtens put dup 112/RCeiling1 put dup 113/RCeiling2 put dup
114/RCeiling3 put dup 115/RCeiling4 put dup 116/RFloor1 put dup
117/RFloor2 put dup 118/RFloor3 put dup 119/RFloor4 put dup
120/RFlrClngExtens put dup 121/RParenTop put dup 122/RParenExtens
put dup 123/RParenBottom put dup 124/RBraceTop put dup
125/RBraceMiddle put dup 126/RBraceBottom put dup 127/DEL put dup
128/LBracketTop put dup 129/LBracketExtens put dup
130/LBracketBottom put dup 131/RBracketTop put dup
132/RBracketExtens put dup 133/RBracketBottom put dup
134/DblLBracketBottom put dup 135/DblLBracketExtens put dup
136/DblLBracketTop put dup 137/DblRBracketBottom put dup
138/DblRBracketExtens put dup 139/DblRBracketTop put dup
140/LeftHook put dup 141/HookExt put dup 142/RightHook put dup
143/Radical1 put dup 144/Slash1 put dup 145/Slash2 put dup
146/Slash3 put dup 147/Slash4 put dup 148/BackSlash1 put dup
149/BackSlash2 put dup 150/BackSlash3 put dup 151/BackSlash4 put dup
152/ContourIntegral put dup 153/DblContInteg put dup
154/CntrClckwContInteg put dup 155/ClckwContInteg put dup
156/SquareContInteg put dup 157/UnionPlus put dup
158/SquareIntersection put dup 159/SquareUnion put dup
160/LBracketBar1 put dup 161/LBracketBar2 put dup 162/LBracketBar3
put dup 163/LBracketBar4 put dup 164/RBracketBar1 put dup
165/RBracketBar2 put dup 166/RBracketBar3 put dup 167/RBracketBar4
put dup 168/ContourIntegral2 put dup 169/DblContInteg2 put dup
170/CntrClckwContInteg2 put dup 171/ClckwContInteg2 put dup
172/SquareContInteg2 put dup 173/UnionPlus2 put dup
174/SquareIntersection2 put dup 175/SquareUnion2 put dup
176/DblLBracketBar1 put dup 177/DblLBracketBar2 put dup
178/DblLBracketBar3 put dup 179/DblLBracketBar4 put dup
180/DblRBracketBar1 put dup 181/DblRBracketBar2 put dup
182/DblRBracketBar3 put dup 183/DblRBracketBar4 put dup
184/ContourIntegral3 put dup 185/DblContInteg3 put dup
186/CntrClckwContInteg3 put dup 187/ClckwContInteg3 put dup
188/SquareContInteg3 put dup 189/UnionPlus3 put dup
190/SquareIntersection3 put dup 191/SquareUnion3 put dup 192/DblBar1
put dup 193/DblBar2 put dup 194/DblBar3 put dup 195/DblBar4 put dup
196/BarExt put dup 197/DblBarExt put dup 198/OverCircle put dup
199/Hacek put dup 200/VertBar1 put dup 201/VertBar2 put dup
202/Nbspace put dup 203/VertBar3 put dup 204/VertBar4 put dup
205/FIntegral put dup 206/FIntegral2 put dup 207/FIntegral3 put dup
208/OverDoubleDot put dup 209/OverTripleDot put dup 210/OverLVector
put dup 211/OverRVector put dup 212/OverLRVector put dup
213/OverLArrow put dup 214/OverArrowVectExt put dup 215/OverRArrow
put dup 216/OverLRArrow put dup 217/Integral put dup 218/Summation
put dup 219/Product put dup 220/Intersection put dup 221/Union put
dup 222/LogicalOr put dup 223/LogicalAnd put dup 224/Integral1 put
dup 225/Integral2 put dup 226/Sum1 put dup 227/Sum2 put dup
228/Product1 put dup 229/Product2 put dup 230/Union1 put dup
231/Union2 put dup 232/Intersect1 put dup 233/Intersect2 put dup
234/Or1 put dup 235/Or2 put dup 236/And1 put dup 237/And2 put dup
238/SmallVee put dup 239/SmallWedge put dup 240/DoubleGrave put dup
241/Breve put dup 242/DownBreve put dup 243/OverTilde put dup
244/Tilde2 put dup 245/Tilde3 put dup 246/Tilde4 put dup
247/BackQuote put dup 248/DblBackQuote put dup 249/Quote put dup
250/DblQuote put dup 251/VertBar put dup 252/DblVertBar put dup
253/VertBarExten put dup 254/DblVertBarExten put dup 255/Coproduct
put
 readonly def
/PaintType 0 def /FontType 1 def /StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def /UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave newpath
 126.688 121.250 moveto
 277.188 121.250 lineto
 277.188 28.250 lineto
 126.688 28.250 lineto
 126.688 121.250 lineto
closepath clip newpath grestore /pp_save save def /showpage {} def

gsave /MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def /WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def /Mnodistort true def 1.000000 1.000000 scale 91.562500
145.500000 translate 1.000000 -1.000000 scale 0.000000 0.000000
translate /Mleft      0.000000 def /Mbottom    0.000000 def /Mwidth
230.375000 def /Mheight    142.312500 def 0 setgray 0 setlinewidth
/Courier findfont 12 scalefont setfont /Mfontsize 12 def /Plain
/Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .61803
MathPictureStart /Mabs { Mgmatrix idtransform Mtmatrix dtransform }
bind def /Mabsadd { Mabs 3 -1 roll add 3 1 roll add exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.0238095 9.52381e-014 2.00577e-018 1236.07 [ [.40476 -0.0125
-22.3438 -17.8125 ] [.40476 -0.0125 22.3438 0 ] [.78571 -0.0125
-22.3438 -17.8125 ] [.78571 -0.0125 22.3438 0 ] [1.025 0 0 -8.90625
] [1.025 0 49.9375 8.90625 ] [.01131 .24721 -46.0625 -8.90625 ]
[.01131 .24721 0 8.90625 ] [.01131 .49443 -46.0625 -8.90625 ]
[.01131 .49443 0 8.90625 ] [.02381 .64303 -24.8438 0 ] [.02381
.64303 24.8438 17.8125 ] [ 0 0 0 0 ] [ 1 .61803 0 0 ] ] MathScale
% Start of Graphics
1 setlinecap 1 setlinejoin newpath 0 g .25 Mabswid [ ] 0 setdash
.40476 0 m .40476 .00625 L s gsave .40476 -0.0125 -83.3438 -21.8125
Mabsadd m 1 1 Mabs scale currentpoint translate 0 25.8125 translate
1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind def /p {
gsave} bind def /r { setrgbcolor} bind def /w { setlinewidth} bind
def /C { curveto} bind def /F { fill} bind def /L { lineto} bind def
/rL { rlineto} bind def /P { grestore} bind def /s { stroke} bind
def /S { show} bind def /N {currentpoint 3 -1 roll show moveto} bind
def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont}
bind def /m { moveto} bind def /Mr { rmoveto} bind def /Mx
{currentpoint exch pop moveto} bind def /My {currentpoint pop exch
moveto} bind def /X {0 rmoveto} bind def /Y {0 exch rmoveto} bind
def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.500 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (4) show 70.063 17.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 79.063 17.500
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 93.188 11.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (12) show 103.688 17.500
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .78571 0 m .78571 .00625 L s gsave .78571
-0.0125 -83.3438 -21.8125 Mabsadd m 1 1 Mabs scale currentpoint
translate 0 25.8125 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.500 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (8) show 70.063 17.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 79.063 17.500
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 93.188 11.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (12) show 103.688 17.500
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore 0 0 m 1 0 L s gsave 1.025 0 -61 -12.9063
Mabsadd m 1 1 Mabs scale currentpoint translate 0 25.8125 translate
1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind def /p {
gsave} bind def /r { setrgbcolor} bind def /w { setlinewidth} bind
def /C { curveto} bind def /F { fill} bind def /L { lineto} bind def
/rL { rlineto} bind def /P { grestore} bind def /s { stroke} bind
def /S { show} bind def /N {currentpoint 3 -1 roll show moveto} bind
def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont}
bind def /m { moveto} bind def /Mr { rmoveto} bind def /Mx
{currentpoint exch pop moveto} bind def /My {currentpoint pop exch
moveto} bind def /X {0 rmoveto} bind def /Y {0 exch rmoveto} bind
def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.500 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.938
17.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (r) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 71.000 17.500 moveto (H) show
75.563 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (cm) show 92.500 11.875 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (-) show 98.875 11.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (2) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 104.375 17.500 moveto (L) show
108.938 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .02381 .24721 m .03006 .24721 L s gsave .01131
.24721 -107.063 -12.9063 Mabsadd m 1 1 Mabs scale currentpoint
translate 0 25.8125 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.500 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (2) show 70.063 17.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 79.063 17.500
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 93.188 11.875 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (-) show 99.563 11.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (3) show 105.063 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .02381 .49443 m .03006 .49443 L s gsave .01131
.49443 -107.063 -12.9063 Mabsadd m 1 1 Mabs scale currentpoint
translate 0 25.8125 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.500 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (4) show 70.063 17.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 79.063 17.500
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 93.188 11.875 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (-) show 99.563 11.875 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (3) show 105.063 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .02381 0 m .02381 .61803 L s gsave .02381
.64303 -85.8438 -4 Mabsadd m 1 1 Mabs scale currentpoint translate 0
25.8125 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.500 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
17.500 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (s) show 72.500 19.750 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 9.938 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (so) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 81.813 17.500 moveto (H) show
86.375 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 104.125 17.500 moveto (L) show
108.688 17.500 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore 0 0 m 1 0 L 1 .61803 L 0 .61803 L closepath
clip newpath 1 0 0 r .015 w .03199 .61803 m .03279 .54833 L .03395
.47273 L .0352 .41052 L .03746 .32993 L .03884 .29394 L .04016
.26595 L .04262 .225 L .045 .19536 L .04753 .17095 L .0521 .13906 L
.05489 .12459 L .05752 .11335 L .06244 .09683 L .06757 .08391 L
.07299 .07343 L .08269 .05987 L .08808 .05423 L .09312 .04983 L
.10458 .04202 L .11503 .03674 L .12493 .03281 L .14349 .02732 L
.1634 .02315 L .18182 .02029 L .20048 .01804 L .22108 .01608 L
.24206 .01448 L .26129 .01328 L .29997 .0114 L .3396 .00998 L .37771
.00892 L .41827 .00804 L .45731 .00735 L .49881 .00675 L .53879
.00626 L .57726 .00587 L .61818 .00551 L .65758 .00521 L .69547
.00495 L .73581 .00471 L .77463 .00451 L .81591 .00432 L .85567
.00415 L .89392 .004 L .93461 .00387 L .97379 .00374 L .97619 .00374
L s 0 .4 1 r .0499 .61803 m .0521 .5564 L .05489 .49842 L .05752
.45344 L .06244 .38728 L .06757 .33556 L .07299 .29364 L .08269
.23937 L .08808 .21684 L .09312 .19923 L .10458 .168 L .11503 .14685
L .12493 .13115 L .14349 .10919 L .1634 .09253 L .18182 .0811 L
.20048 .07209 L .22108 .06425 L .24206 .05788 L .26129 .05308 L
.29997 .04557 L .3396 .03987 L .37771 .03566 L .41827 .03212 L
.45731 .02937 L .49881 .02696 L .53879 .02503 L .57726 .02345 L
.61818 .02201 L .65758 .0208 L .69547 .01979 L .73581 .01883 L
.77463 .01802 L .81591 .01724 L .85567 .01658 L .89392 .016 L .93461
.01544 L .97379 .01496 L .97619 .01493 L s
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF

